Trans-Neptunian Objects Transiently Stuck in Neptune's Mean Motion Resonances: Numerical simulations of the current population

A substantial fraction of our solar system's trans-Neptunian objects (TNOs) are in mean motion resonance with Neptune. Many of these objects were likely caught into resonances by planetary migration---either smooth or stochastic---approximately 4 Gyr ago. Some, however, gravitationally scattered off of Neptune and became transiently stuck in more recent events. Here, we use numerical simulations to predict the number of transiently-stuck objects, captured from the current actively scattering population, that occupy 111 resonances at semimajor axes $a=$30--100 au. Our source population is an observationally constrained model of the currently-scattering TNOs. We predict that, integrated across all resonances at these distances, the current transient sticking population comprises 40\% of total transiently-stuck+scattering TNOs, suggesting that these objects should be treated as a single population. We compute the relative distribution of transiently-stuck objects across all $p$:$q$ resonances with $1/6 \le q/p < 1$, $p<40$, and $q<20$, providing predictions for the population of transient objects with $H_r < 8.66$ in each resonance. We find that the relative populations are approximately proportional to each resonance's libration period and confirm that the importance of transient sticking increases with semimajor axis in the studied range. We calculate the expected distribution of libration amplitudes for stuck objects and demonstrate that observational constraints indicate that both the total number and the amplitude-distribution of 5:2 resonant TNOs are inconsistent with a population dominated by transient sticking from the current scattering disk. The 5:2 resonance hence poses a challenge for leading theories of Kuiper belt sculpting.

==> machine-readable-table-2.txt <==
Title: "Trans-Neptunian Objects Transiently Stuck in Neptune's Mean Motion Resonances: Numerical simulations of the current population"
Authors: Yu, Murray-Clay, & Volk
Table: 2, "Time spent by simulated particles between $30<a<100$~au: total and by resonance"
================================================================================
Byte-by-byte Description of file: machine-readable-table-2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label              Explanations
--------------------------------------------------------------------------------
   1-  3 A3     --      p                  p
   5-  7 A3     --      q                  q
   9- 13 I5     ct      sticks-1           number of sticks (simulation 1)
  15- 17 E3.12  yr      time-1             total stick time (simulation 1)
  19- 21 E3.12  --      fraction-1         time-weighted fraction (simulation 1)
  23- 27 I5     ct      sticks-2           number of sticks (simulation 2)
  29- 31 E3.12  yr      time-2             total stick time (simulation 2)
  33- 35 E3.12  --      fraction-2         time-weighted fraction (simulation 2)
  37- 41 I5     ct      sticks-3           number of sticks (simulation 3)
  43- 45 E3.12  yr      time-3             total stick time (simulation 3)
  47- 49 E3.12  --      fraction-3         time-weighted fraction (simulation 3)
  51- 53 E3.12  --      fraction-combined  time-weighted fraction (3 simulations combined)
--------------------------------------------------------------------------------
Note (1):   The first line, where p=q='na' indicates the entire scattering+stuck population. The last line where p=q='all'
            indicates the entire stuck population.
--------------------------------------------------------------------------------
 na  na     0 3.859254140000E+10 1.000000000000E+00     0 2.370790010000E+11 1.000000000000E+00     0 1.533880950000E+12 1.000000000000E+00 1.000000000000E+00
  2   1   169 1.020814000000E+08 2.645106963596E-03   110 4.353520000000E+08 1.836316156908E-03    49 1.911720000000E+09 1.246328797551E-03 3.552626856571E-03
  3   1   298 1.628720000000E+08 4.220297344813E-03   288 1.510693000000E+09 6.372108004622E-03   149 7.149160000000E+09 4.660831076884E-03 9.562519004379E-03
  4   1   365 2.183457000000E+08 5.657717581667E-03   356 2.141145000000E+09 9.031356598301E-03   283 1.296783000000E+10 8.454261068957E-03 1.441923350502E-02
  5   1   437 2.899476000000E+08 7.513047585926E-03   424 2.508377000000E+09 1.058034237288E-02   587 3.195222000000E+10 2.083096474990E-02 2.603798266846E-02
  6   1   497 5.566942000000E+08 1.442491683121E-02   762 6.318939000000E+09 2.665330532585E-02  1004 4.692522000000E+10 3.059247851015E-02 4.212813884626E-02
  3   2    51 2.765130000000E+07 7.164933688456E-04    45 1.757700000000E+08 7.413984336808E-04     9 1.493000000000E+08 9.733480293891E-05 9.296248325075E-04
  5   2   112 6.123260000000E+07 1.586643371457E-03    57 2.200250000000E+08 9.280661681209E-04    24 1.119200000000E+09 7.296524544490E-04 2.123706143968E-03
  7   2   210 1.200928000000E+08 3.111813724711E-03   178 7.758800000000E+08 3.272664372329E-03   110 5.048410000000E+09 3.291265857367E-03 6.166050699813E-03
  9   2   394 2.975913000000E+08 7.711109173028E-03   370 1.978410000000E+09 8.344939837164E-03   281 1.500955000000E+10 9.785342206643E-03 1.639550391827E-02
 11   2   601 3.880756000000E+08 1.005571506623E-02   479 3.166798000000E+09 1.335756429984E-02   432 2.304801000000E+10 1.502594448415E-02 2.432589071577E-02
  4   3    61 3.292050000000E+07 8.530275230851E-04    25 1.225170000000E+08 5.167771058728E-04    13 3.559000000000E+08 2.320258296447E-04 9.391940969194E-04
  5   3    43 1.391410000000E+07 3.605385780580E-04    37 2.351160000000E+08 9.917200553751E-04    17 5.693000000000E+08 3.711500556807E-04 1.060490122647E-03
  7   3    62 2.563050000000E+07 6.641309193491E-04    57 3.495060000000E+08 1.474217448723E-03    61 3.054270000000E+09 1.991204076170E-03 2.622828365205E-03
  8   3    98 7.388669960000E+07 1.914533143443E-03    92 3.881490000000E+08 1.637213748847E-03    43 1.629340000000E+09 1.062233675958E-03 2.690581888140E-03
 10   3   418 1.247691000000E+08 3.232984806748E-03   149 5.033600000000E+08 2.123174122874E-03   139 3.698160000000E+09 2.410982416856E-03 5.094550002731E-03
 11   3   261 1.318595000000E+08 3.416709426656E-03   185 8.717230000000E+08 3.676930459143E-03   121 6.296360000000E+09 4.104855725602E-03 7.375127022764E-03
 13   3   431 2.435683000000E+08 6.311279090835E-03   250 1.438710000000E+09 6.068483475683E-03   145 8.039480000000E+09 5.241267257410E-03 1.112172504104E-02
 14   3   359 1.711751000000E+08 4.435445135002E-03   281 1.705215000000E+09 7.192602435506E-03   248 1.161524000000E+10 7.572452086324E-03 1.194991957111E-02
 16   3  1382 4.727562000000E+08 1.224993697876E-02   514 1.341503000000E+09 5.658464032418E-03   175 4.823240000000E+09 3.144468284843E-03 1.436508130461E-02
 17   3   863 3.599083000000E+08 9.325851238188E-03   390 1.955817000000E+09 8.249642489425E-03   343 1.259244000000E+10 8.209528907703E-03 1.617615257687E-02
  5   4    12 2.967000000000E+06 7.688014036826E-05     6 9.128000000000E+06 3.850193379210E-05     1 8.420000000000E+07 5.489343876394E-05 1.059384078543E-04
  7   4    32 2.527700000000E+07 6.549711183312E-04    26 6.706000000000E+07 2.828592988714E-04     9 4.182000000000E+08 2.726417588014E-04 7.303333138507E-04
  9   4    48 1.721300000000E+07 4.460188258035E-04    35 1.425570000000E+08 6.013058912797E-04    17 1.280300000000E+09 8.346801621078E-04 1.361031282361E-03
 11   4    77 2.430350000000E+07 6.297460368858E-04    47 9.583000000000E+07 4.042112527714E-04    23 6.406000000000E+08 4.176334545390E-04 9.940264214659E-04
 13   4   254 1.108420000000E+08 2.872109365671E-03   123 4.871310000000E+08 2.054720147905E-03   107 3.324060000000E+09 2.167091259592E-03 4.497776917046E-03
 15   4   288 1.734525000000E+08 4.494456537656E-03   278 1.189471000000E+09 5.017192560213E-03   195 3.405300000000E+09 2.220054952765E-03 6.238965864583E-03
 17   4   392 1.671500000000E+08 4.331147779762E-03   214 9.695840000000E+08 4.089708476543E-03   103 3.093400000000E+09 2.016714530551E-03 6.434340841023E-03
 19   4   568 2.312516000000E+08 5.992131940811E-03   207 1.000152000000E+09 4.218644400311E-03   176 5.256640000000E+09 3.427019548029E-03 8.538309345844E-03
 21   4   812 3.398483000000E+08 8.806061681131E-03   351 1.337125000000E+09 5.639997614129E-03   232 4.663700000000E+09 3.040457605266E-03 1.065538064371E-02
 23   4   780 2.862295000000E+08 7.416705135672E-03   325 1.251145000000E+09 5.277333693506E-03   222 5.297250000000E+09 3.453494875205E-03 1.032607527700E-02
  7   5    17 3.644500000000E+06 9.443534599667E-05     4 1.172000000000E+07 4.943499825191E-05     6 1.631000000000E+08 1.063315898147E-04 1.669944545600E-04
  8   5    33 2.374200000000E+07 6.151965934019E-04    13 1.315600000000E+08 5.549205093875E-04     9 3.352000000000E+08 2.185306493310E-04 7.254855903243E-04
  9   5    39 8.647000000000E+06 2.240588384780E-04    16 5.785400000000E+07 2.440283608248E-04     8 1.174000000000E+08 7.653788255210E-05 3.646177220534E-04
 11   5    70 3.449200000000E+07 8.937478266202E-04    43 1.359500000000E+08 5.734375437156E-04    10 2.201000000000E+08 1.434922312582E-04 9.738991070922E-04
 12   5    79 2.839000000000E+07 7.356343731227E-04    39 1.403760000000E+08 5.921064261613E-04    13 2.533000000000E+08 1.651366750464E-04 9.605649806217E-04
 13   5    56 2.113300000000E+07 5.475928568933E-04    41 1.540730000000E+08 6.498804168658E-04    12 4.769000000000E+08 3.109107000775E-04 9.512033084545E-04
 14   5   116 3.868870000000E+07 1.002491636894E-03    59 1.355300000000E+08 5.716659823448E-04    18 3.095000000000E+08 2.017757636275E-04 1.216678813098E-03
 16   5   221 9.601450000000E+07 2.487903012264E-03   137 6.778600000000E+08 2.859215692410E-03    56 1.675870000000E+09 1.092568494315E-03 3.918931245994E-03
 17   5   195 1.283555000000E+08 3.325914680498E-03   172 6.317200000000E+08 2.664597021817E-03   114 2.664800000000E+09 1.737292584539E-03 4.398446676106E-03
 18   5   355 1.648445000000E+08 4.271408257141E-03   178 6.949100000000E+08 2.931132648058E-03    90 1.683680000000E+09 1.097660154134E-03 4.962826111372E-03
 19   5   302 9.446500000000E+07 2.447752767067E-03   169 4.980010000000E+08 2.100569843383E-03    73 1.258400000000E+09 8.204026525005E-04 3.342519266230E-03
 21   5   437 1.766855000000E+08 4.578229191198E-03   199 5.919500000000E+08 2.496847032015E-03    50 8.161000000000E+08 5.320491137203E-04 4.943577879440E-03
 22   5   408 1.581805000000E+08 4.098732404288E-03   184 7.138370000000E+08 3.010966795832E-03   129 3.066710000000E+09 1.999314223180E-03 5.652767007531E-03
 23   5   674 1.293240000000E+08 3.351010203231E-03    43 7.001000000000E+07 2.953024084997E-04     1 1.090000000000E+07 7.106157749726E-06 3.343668113769E-03
 24   5   411 1.311013000000E+08 3.397063143398E-03   183 6.159980000000E+08 2.598281574504E-03    98 3.839020000000E+09 2.502814837097E-03 5.707309853395E-03
 26   5   483 2.199088000000E+08 5.698220226564E-03   234 9.484100000000E+08 4.000396475435E-03   151 4.685580000000E+09 3.054722076052E-03 7.774131078438E-03
 27   5   399 1.505050000000E+08 3.899846823770E-03   186 7.005930000000E+08 2.955103560606E-03   137 3.907870000000E+09 2.547700980314E-03 5.975117691594E-03
 28   5  1001 2.163732000000E+08 5.606606669339E-03    73 1.098900000000E+08 4.635163786606E-04     0 0.000000000000E+00 0.000000000000E+00 5.531103414623E-03
 29   5   528 2.080062000000E+08 5.389803118796E-03   232 8.344730000000E+08 3.519809837566E-03   136 2.623320000000E+09 1.710250068625E-03 6.423221922373E-03
 11   6    19 4.510000000000E+06 1.168619592386E-04    14 3.830700000000E+07 1.615790510270E-04     4 1.182000000000E+08 7.705943541446E-05 2.132363543649E-04
 13   6    39 1.164800000000E+07 3.018199780956E-04    19 9.052100000000E+07 3.818178734438E-04     7 1.717000000000E+08 1.119382830851E-04 4.979543681211E-04
 17   6    60 2.428800000000E+07 6.293444048751E-04    36 1.094400000000E+08 4.616182771919E-04    22 5.062000000000E+08 3.300125736616E-04 8.266311039423E-04
 19   6   216 7.765099960000E+07 2.012072716206E-03    88 2.389340000000E+08 1.007824391836E-03    33 1.494350000000E+09 9.742281498444E-04 2.785543242442E-03
 23   6   323 6.731000000000E+07 1.744119396086E-03    83 1.465900000000E+08 6.183170984426E-04     4 4.510000000000E+07 2.940254261584E-05 1.917862909240E-03
 25   6   186 5.568400000000E+07 1.442869476328E-03   108 3.447500000000E+08 1.454156625200E-03    50 1.308830000000E+09 8.532800410619E-04 2.404909269388E-03
 29   6   387 6.499300000000E+07 1.684081888424E-03     9 1.451000000000E+07 6.120322735796E-05     1 1.010000000000E+07 6.584604887361E-06 1.663655651047E-03
 31   6   370 1.068063000000E+08 2.767537356324E-03   142 3.548800000000E+08 1.496884998263E-03    49 7.857000000000E+08 5.122301049505E-04 3.408256167751E-03
 35   6   328 8.018370000000E+07 2.077699397117E-03    72 1.181960000000E+08 4.985511137699E-04    21 3.046400000000E+08 1.986073299887E-04 2.269841201747E-03
  9   7     8 1.323000000000E+06 3.428123549283E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.428123549283E-05
 10   7    14 1.546600000000E+07 4.007510114377E-04    54 1.442140000000E+08 6.082951226878E-04     5 6.450000000000E+07 4.205019952820E-05 5.500868210661E-04
 11   7     9 3.149500000000E+06 8.160903339732E-05    10 1.189160000000E+08 5.015880761198E-04     2 1.739000000000E+08 1.133725534566E-04 3.713138927448E-04
 12   7    15 4.084000000000E+06 1.058235568803E-04     6 4.030400000000E+07 1.700024035448E-04     6 3.377000000000E+08 2.201605020259E-04 3.009050096657E-04
 13   7    25 7.603200000000E+06 1.970121615261E-04     4 5.660000000000E+06 2.387389847319E-05     2 6.520000000000E+07 4.250655828277E-05 2.105224213804E-04
 15   7    37 1.369700000000E+07 3.549131387341E-04    25 5.260000000000E+07 2.218669716767E-04     2 3.490000000000E+07 2.275274362068E-05 4.306707336680E-04
 16   7    24 8.878000000000E+06 2.300444510244E-04     8 1.530000000000E+07 6.453544993637E-05     2 5.450000000000E+07 3.553078874863E-05 2.471193510993E-04
 17   7    29 1.039100000000E+07 2.692489176160E-04    25 8.203800000000E+07 3.460365517569E-04     8 1.629000000000E+08 1.062012015991E-04 4.457897627924E-04
 18   7    40 1.139200000000E+07 2.951865719836E-04    12 2.425000000000E+07 1.022865791475E-04     3 4.160000000000E+07 2.712074884299E-05 3.090901722006E-04
 19   7    38 1.020300000000E+07 2.643775100025E-04    13 2.501000000000E+07 1.054922616280E-04     0 0.000000000000E+00 0.000000000000E+00 2.967246214350E-04
 20   7    72 3.087450000000E+07 8.000120976744E-04    50 1.272700000000E+08 5.368252753857E-04     7 1.136000000000E+08 7.406050645586E-05 9.531421046277E-04
 22   7   135 5.612850000000E+07 1.454387245925E-03    80 2.127400000000E+08 8.973380143440E-04    48 8.409000000000E+08 5.482172524537E-04 1.783054688247E-03
 23   7   175 7.969549960000E+07 2.065049274003E-03    64 1.637900000000E+08 6.908667545803E-04    26 5.020000000000E+08 3.272744211342E-04 2.019359065714E-03
 24   7   144 4.690500000000E+07 1.215390287824E-03    62 1.587300000000E+08 6.695236580654E-04    28 6.375000000000E+08 4.156124371973E-04 1.481581776337E-03
 25   7   283 7.528450000000E+07 1.950752587649E-03    37 6.312000000000E+07 2.662403660120E-04     1 1.080000000000E+07 7.040963641931E-06 1.899376660403E-03
 26   7   205 9.262500000000E+07 2.400075160637E-03   100 2.985600000000E+08 1.259327054445E-03    37 1.199100000000E+09 7.817425465777E-04 2.849422749053E-03
 27   7   117 4.024200000000E+07 1.042740346714E-03    74 1.914900000000E+08 8.077054449879E-04    19 7.067000000000E+08 4.607267597919E-04 1.553166043322E-03
 29   7   145 5.788950000000E+07 1.500017824688E-03    63 1.356900000000E+08 5.723408628671E-04    24 4.144000000000E+08 2.701643827052E-04 1.557427005529E-03
 30   7   266 8.930400000000E+07 2.314022263380E-03   105 2.667100000000E+08 1.124983650492E-03    24 3.524000000000E+08 2.297440358719E-04 2.557702022063E-03
 31   7   252 5.888550000000E+07 1.525825920342E-03    57 1.308300000000E+08 5.518413670049E-04     9 1.766000000000E+08 1.151327943671E-04 1.801571210178E-03
 32   7   203 4.405700000000E+07 1.141593644828E-03    25 3.813000000000E+07 1.608324644493E-04     0 0.000000000000E+00 0.000000000000E+00 1.133015997007E-03
 33   7   210 6.663300000000E+07 1.726577146329E-03    83 2.173100000000E+08 9.166142892596E-04    25 4.257000000000E+08 2.775313168861E-04 2.026393076623E-03
 34   7   121 2.138250000000E+07 5.540578366783E-04     4 5.220000000000E+06 2.201797703711E-05     0 0.000000000000E+00 0.000000000000E+00 5.650668251968E-04
 36   7   209 5.663000000000E+07 1.467381984852E-03    55 1.202100000000E+08 5.070461723432E-04    13 1.930000000000E+08 1.258246280456E-04 1.530604072725E-03
 37   7   282 8.285400000000E+07 2.146891513084E-03   109 2.530700000000E+08 1.067450085974E-03    25 3.724000000000E+08 2.427828574310E-04 2.430114256129E-03
 38   7   263 5.898580000000E+07 1.528424868128E-03    50 9.219000000000E+07 3.888577208911E-04    11 1.645000000000E+08 1.072443073239E-04 1.693934693533E-03
 39   7   286 7.764610000000E+07 2.011945759032E-03    76 1.856070000000E+08 7.828909317869E-04    15 2.926000000000E+08 1.907579594101E-04 2.288227359959E-03
 11   8     9 2.797000000000E+06 7.247514412202E-05     1 1.000000000000E+06 4.218003263815E-06     1 1.711000000000E+07 1.115471184384E-05 8.016150167585E-05
 13   8    11 1.494050000000E+07 3.871343906882E-04     9 2.684000000000E+07 1.132112076008E-04     1 1.290000000000E+07 8.410039905639E-06 2.179537609412E-04
 15   8     6 2.087500000000E+06 5.409076272961E-05     7 1.058000000000E+07 4.462647453116E-05     2 2.650000000000E+07 1.727643856585E-05 6.762164796071E-05
 17   8    23 6.558500000000E+06 1.699421640058E-04     9 1.526000000000E+07 6.436672980582E-05     2 2.300000000000E+07 1.499464479300E-05 1.907280886938E-04
 19   8    41 1.327950000000E+07 3.440949861882E-04     7 1.285000000000E+07 5.420134194002E-05     4 6.300000000000E+07 4.107228791126E-05 3.521720747298E-04
 21   8    32 8.551500000000E+06 2.215842670574E-04    16 3.429000000000E+07 1.446353319162E-04     2 3.700000000000E+07 2.412181988439E-05 2.906216889859E-04
 23   8    35 8.896000000000E+06 2.305108623917E-04    17 3.585300000000E+07 1.512280710176E-04     2 5.280000000000E+07 3.442248891611E-05 3.217932151407E-04
 25   8    43 1.131850000000E+07 2.932820589006E-04    38 8.159000000000E+07 3.441468862947E-04    10 1.754000000000E+08 1.143504650736E-04 4.784667425235E-04
 27   8   101 3.692750000000E+07 9.568558757833E-04    42 1.723400000000E+08 7.269306824859E-04    20 4.341000000000E+08 2.830076219409E-04 1.218519965817E-03
 29   8   130 3.783600000000E+07 9.803966939581E-04    55 1.626600000000E+08 6.861004108921E-04    11 1.687000000000E+08 1.099824598513E-04 1.255405144562E-03
 31   8    71 2.042750000000E+07 5.293121224714E-04    43 1.233100000000E+08 5.201219824610E-04     8 1.093000000000E+08 7.125715982065E-05 7.117390999391E-04
 33   8   110 2.485550000000E+07 6.440493188147E-04    33 6.103000000000E+07 2.574247391906E-04     4 5.370000000000E+07 3.500923588627E-05 7.862242716699E-04
 35   8   171 4.388500000000E+07 1.137136825096E-03    23 3.861000000000E+07 1.628571060159E-04     2 2.140000000000E+07 1.395153906827E-05 1.086699875108E-03
 37   8   126 3.244350000000E+07 8.406676218530E-04    38 7.003000000000E+07 2.953867685650E-04     5 5.680000000000E+07 3.703025322793E-05 9.040665797583E-04
 39   8    99 3.486050000000E+07 9.032963037775E-04    15 4.167000000000E+07 1.757641960032E-04     7 1.637000000000E+08 1.067227544615E-04 8.469917043704E-04
 11   9     8 2.090500000000E+06 5.416849795748E-05     1 1.050000000000E+06 4.428903427006E-06     0 0.000000000000E+00 0.000000000000E+00 5.638294967099E-05
 13   9     9 3.145500000000E+06 8.150538642682E-05     5 7.780000000000E+06 3.281606539248E-05     0 0.000000000000E+00 0.000000000000E+00 9.791341912306E-05
 14   9     6 8.440000000000E+05 2.186951077547E-05     4 5.610000000000E+06 2.366299831000E-05     0 0.000000000000E+00 0.000000000000E+00 3.370100993047E-05
 16   9     6 6.780000000000E+05 1.756816149972E-05     0 0.000000000000E+00 0.000000000000E+00     1 1.500000000000E+07 9.779116169348E-06 2.082786688951E-05
 17   9     9 1.683500000000E+06 4.362241870912E-05    12 5.776000000000E+07 2.436318685180E-04     3 5.060000000000E+07 3.298821854460E-05 1.691988873682E-04
 19   9    14 4.012500000000E+06 1.039708672827E-04     3 4.650000000000E+06 1.961371517674E-05     0 0.000000000000E+00 0.000000000000E+00 1.137777248710E-04
 20   9    21 5.071000000000E+06 1.313984468512E-04     7 1.246000000000E+07 5.255632066713E-05     0 0.000000000000E+00 0.000000000000E+00 1.444227508321E-04
 22   9    28 8.916000000000E+06 2.310290972442E-04     7 1.265000000000E+07 5.335774128726E-05     1 2.030000000000E+07 1.323440388252E-05 2.284827518431E-04
 23   9     7 1.031500000000E+06 2.672796251765E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.672796251765E-05
 25   9     9 2.966000000000E+06 7.685422862564E-05    10 2.496000000000E+07 1.052813614648E-04     5 1.573000000000E+08 1.025503315626E-04 2.098357815316E-04
 26   9    12 2.300500000000E+06 5.960996390873E-05     9 2.124000000000E+07 8.959038932343E-05     2 2.890000000000E+07 1.884109715294E-05 1.125978847834E-04
 28   9    32 6.563500000000E+06 1.700717227189E-04    22 3.380000000000E+07 1.425685103169E-04     9 1.317000000000E+08 8.586063996688E-05 2.767346470412E-04
 29   9    97 2.174900000000E+07 5.635544903503E-04    20 3.481000000000E+07 1.468286936134E-04     1 1.010000000000E+07 6.584604887361E-06 6.005940765555E-04
 31   9    63 1.481550000000E+07 3.838954228601E-04    23 3.741000000000E+07 1.577955020993E-04     5 1.086000000000E+08 7.080080106608E-05 4.635613354624E-04
 32   9    97 1.421950000000E+07 3.684520242557E-04     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.684520242557E-04
 34   9    76 1.802500000000E+07 4.670591608149E-04    27 5.327000000000E+07 2.246930338634E-04     4 6.020000000000E+07 3.924685289298E-05 5.741618922823E-04
 35   9    70 1.734650000000E+07 4.494780434439E-04    16 3.023000000000E+07 1.275102386651E-04     2 2.450000000000E+07 1.597255640994E-05 4.733284014946E-04
 37   9    59 1.139450000000E+07 2.952513513401E-04     6 7.180000000000E+06 3.028526343419E-05     0 0.000000000000E+00 0.000000000000E+00 3.103939830572E-04
 38   9    82 2.762000000000E+07 7.156823313015E-04    23 4.938000000000E+07 2.082850011672E-04     0 0.000000000000E+00 0.000000000000E+00 6.858546445783E-04
 13  10     6 8.400000000000E+05 2.176586380497E-05     3 3.320000000000E+06 1.400377083587E-05     0 0.000000000000E+00 0.000000000000E+00 2.876774922290E-05
 17  10     7 2.533000000000E+06 6.563444406903E-05     2 3.360000000000E+06 1.417249096642E-05     0 0.000000000000E+00 0.000000000000E+00 5.451769035820E-05
 19  10    10 3.777500000000E+06 9.788160776579E-05     4 5.160000000000E+06 2.176489684129E-05     0 0.000000000000E+00 0.000000000000E+00 8.980313852062E-05
 21  10    14 4.117000000000E+06 1.066786443870E-04     3 5.460000000000E+06 2.303029782043E-05     0 0.000000000000E+00 0.000000000000E+00 1.181937932972E-04
 23  10    13 2.827500000000E+06 7.326545227208E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 7.326545227208E-05
 27  10     6 9.205000000000E+05 2.385175908628E-05     4 7.010000000000E+06 2.956820287934E-05     0 0.000000000000E+00 0.000000000000E+00 3.863586052595E-05
 29  10     6 9.750000000000E+05 2.526394905934E-05     3 8.150000000000E+06 3.437672660009E-05     0 0.000000000000E+00 0.000000000000E+00 4.245231235938E-05
 31  10    29 7.599000000000E+06 1.969033322071E-04     8 8.910000000000E+06 3.758240908059E-05     0 0.000000000000E+00 0.000000000000E+00 1.873535682513E-04
 33  10    35 5.945000000000E+06 1.540453099054E-04     4 6.200000000000E+06 2.615162023565E-05     0 0.000000000000E+00 0.000000000000E+00 1.671211200232E-04
 37  10    48 9.332500000000E+06 2.418213380475E-04     6 8.920000000000E+06 3.762458911323E-05     0 0.000000000000E+00 0.000000000000E+00 2.606336326041E-04
 39  10    66 1.376400000000E+07 3.566492254900E-04    10 1.568000000000E+07 6.613829117662E-05     0 0.000000000000E+00 0.000000000000E+00 3.696497264153E-04
 14  11     4 8.470000000000E+05 2.194724600334E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.194724600334E-05
 15  11     2 5.720000000000E+05 1.482151678148E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 1.482151678148E-05
 16  11     6 1.146500000000E+06 2.970781291952E-05     1 1.240000000000E+06 5.230324047131E-06     0 0.000000000000E+00 0.000000000000E+00 3.232297494308E-05
 17  11     5 1.743000000000E+06 4.516416739531E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 4.516416739531E-05
 18  11     6 1.640500000000E+06 4.250821377625E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 4.250821377625E-05
 19  11     6 1.903500000000E+06 4.932300208662E-05     1 1.250000000000E+06 5.272504079769E-06     0 0.000000000000E+00 0.000000000000E+00 3.696283308230E-05
 20  11     4 1.152000000000E+06 2.985032750396E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.985032750396E-05
 21  11     2 2.600000000000E+05 6.737053082490E-06     0 0.000000000000E+00 0.000000000000E+00     1 1.320000000000E+07 8.605622229026E-06 9.605593825499E-06
 23  11     8 2.683500000000E+06 6.953416133409E-05     2 2.160000000000E+06 9.110887049840E-06     0 0.000000000000E+00 0.000000000000E+00 7.408960485901E-05
 24  11     7 1.208500000000E+06 3.131434096227E-05     1 1.270000000000E+06 5.356864145045E-06     0 0.000000000000E+00 0.000000000000E+00 3.399277303479E-05
 25  11     4 8.110000000000E+05 2.101442326884E-05     3 2.663000000000E+07 1.123254269154E-04     1 3.400000000000E+07 2.216599665052E-05 8.826013505180E-05
 26  11     7 1.008000000000E+06 2.611903656596E-05     1 1.400000000000E+06 5.905204569341E-06     1 2.650000000000E+07 1.727643856585E-05 3.770985813356E-05
 27  11    12 3.039500000000E+06 7.875874170857E-05     4 8.770000000000E+06 3.699188862366E-05     0 0.000000000000E+00 0.000000000000E+00 9.725468602040E-05
 28  11     1 1.000000000000E+05 2.591174262496E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.591174262496E-06
 29  11     5 1.183000000000E+06 3.065359152533E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.065359152533E-05
 30  11     2 2.375000000000E+05 6.154038873429E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 6.154038873429E-06
 31  11     8 1.285500000000E+06 3.330954514439E-05     1 1.190000000000E+06 5.019423883940E-06     0 0.000000000000E+00 0.000000000000E+00 3.581925708636E-05
 32  11    11 2.901500000000E+06 7.518292122633E-05     3 3.840000000000E+06 1.619713253305E-05     0 0.000000000000E+00 0.000000000000E+00 8.328148749285E-05
 34  11    26 5.382500000000E+06 1.394699546789E-04     1 1.140000000000E+06 4.808523720749E-06     0 0.000000000000E+00 0.000000000000E+00 1.418742165392E-04
 35  11    30 8.598500000000E+06 2.228021189607E-04     8 1.057000000000E+07 4.458429449852E-05     0 0.000000000000E+00 0.000000000000E+00 2.153540636122E-04
 36  11    33 1.422950000000E+07 3.687111416819E-04    13 2.439000000000E+07 1.028770996044E-04     2 2.350000000000E+07 1.532061533198E-05 3.228792681502E-04
 37  11    36 8.503000000000E+06 2.203275475401E-04     5 5.830000000000E+06 2.459095902804E-05     1 1.090000000000E+07 7.106157749726E-06 2.349917463040E-04
 38  11    28 5.498000000000E+06 1.424627609520E-04     8 1.212000000000E+07 5.112219955744E-05     1 1.100000000000E+07 7.171351857522E-06 1.704143113499E-04
 39  11    29 4.385500000000E+06 1.136359472818E-04     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 1.136359472818E-04
 17  12     6 1.012000000000E+06 2.622268353646E-05     1 1.200000000000E+06 5.061603916578E-06     0 0.000000000000E+00 0.000000000000E+00 2.875348549475E-05
 19  12     1 1.300000000000E+05 3.368526541245E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.368526541245E-06
 25  12    10 1.689000000000E+06 4.376493329356E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 4.376493329356E-05
 29  12     8 1.606000000000E+06 4.161425865569E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 4.161425865569E-05
 31  12     4 8.180000000000E+05 2.119580546722E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.119580546722E-05
 35  12     9 1.547000000000E+06 4.008546584082E-05     1 1.080000000000E+06 4.555443524920E-06     0 0.000000000000E+00 0.000000000000E+00 4.236318760328E-05
 37  12    17 2.372500000000E+06 6.147560937772E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 6.147560937772E-05
 17  13     7 1.484500000000E+06 3.846598192676E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.846598192676E-05
 18  13     4 8.320000000000E+05 2.155856986397E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.155856986397E-05
 19  13     2 4.250000000000E+05 1.101249061561E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 1.101249061561E-05
 21  13     2 5.030000000000E+05 1.303360654036E-05     1 2.680000000000E+06 1.130424874702E-05     0 0.000000000000E+00 0.000000000000E+00 1.868573091387E-05
 23  13     1 1.090000000000E+05 2.824379946121E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.824379946121E-06
 24  13     1 2.305000000000E+05 5.972656675054E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 5.972656675054E-06
 25  13     1 4.600000000000E+05 1.191940160748E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 1.191940160748E-05
 27  13     3 5.300000000000E+05 1.373322359123E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 1.373322359123E-05
 28  13     4 7.190000000000E+05 1.863054294735E-05     2 2.970000000000E+06 1.252746969353E-05     0 0.000000000000E+00 0.000000000000E+00 2.489427779411E-05
 30  13     2 3.700000000000E+05 9.587344771236E-06     1 1.250000000000E+06 5.272504079769E-06     0 0.000000000000E+00 0.000000000000E+00 1.222359681112E-05
 31  13     1 1.690000000000E+05 4.379084503619E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 4.379084503619E-06
 32  13     1 1.360000000000E+05 3.523996996995E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.523996996995E-06
 33  13     1 1.015000000000E+05 2.630041876434E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.630041876434E-06
 34  13     2 2.525000000000E+05 6.542715012803E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 6.542715012803E-06
 38  13     3 4.940000000000E+05 1.280040085673E-05     6 8.390000000000E+06 3.538904738341E-05     0 0.000000000000E+00 0.000000000000E+00 3.049492454844E-05
 17  14     2 2.117000000000E+05 5.485515913705E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 5.485515913705E-06
 19  14     1 1.225000000000E+05 3.174188471558E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.174188471558E-06
 23  14     1 2.130000000000E+05 5.519201179117E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 5.519201179117E-06
 27  14     2 2.325000000000E+05 6.024480160304E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 6.024480160304E-06
 29  14     4 5.660000000000E+05 1.466604632573E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 1.466604632573E-05
 26  15     2 2.400000000000E+05 6.218818229991E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 6.218818229991E-06
 29  15     2 3.020000000000E+05 7.825346272739E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 7.825346272739E-06
 31  15     2 2.235000000000E+05 5.791274476679E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 5.791274476679E-06
 37  15     2 2.925000000000E+05 7.579184717801E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 7.579184717801E-06
 21  16     2 2.210000000000E+05 5.726495120117E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 5.726495120117E-06
 31  16     2 1.197500000000E+06 3.102931179339E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.102931179339E-05
 33  16     2 2.765000000000E+05 7.164596835802E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 7.164596835802E-06
 24  17     1 1.210000000000E+05 3.135320857620E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.135320857620E-06
 27  17     1 1.990000000000E+05 5.156436782367E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 5.156436782367E-06
 28  17     1 1.270000000000E+05 3.290791313370E-06     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 3.290791313370E-06
 33  17     3 1.105500000000E+06 2.864543147190E-05     0 0.000000000000E+00 0.000000000000E+00     0 0.000000000000E+00 0.000000000000E+00 2.864543147190E-05
 35  18     0 0.000000000000E+00 0.000000000000E+00     1 1.120000000000E+06 4.724163655473E-06     0 0.000000000000E+00 0.000000000000E+00 2.362081827736E-06
all all 24089 9.510020697000E+09 2.464212086639E-01 11348 4.864680300000E+10 2.051923738282E-01  7083 2.677496800000E+11 1.745570150017E-01 4.032885634647E-01


==> machine-readable-table-3.txt <==
Title: "Trans-Neptunian Objects Transiently Stuck in Neptune's Mean Motion Resonances: Numerical simulations of the current population"
Authors: Yu, Murray-Clay, & Volk
Table: 3, "Summary of normalized transient resonance fractions and predicted absolute transient sticking populations for the range 30<a<100 au"
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  3 A3     --      p      p
   5-  7 A3     --      q      q
   9- 10 F2.2   AU      ares   semimajor axis
  12- 14 E3.6   --      fsr    fraction of scattering+stuck population
  16- 18 E3.6   --      fr     fraction of stuck population
  20- 22 E3.6   --      fs     fraction of scattering population
  24- 27 F4.1   ct      N      predicted number with Hr<8.66
--------------------------------------------------------------------------------
Note (1):   The first line where p=q='all' indicates the entire stuck population
				in the range 30<a<100 au 
--------------------------------------------------------------------------------
all all 00.00 4.032886E-01 1.000000E+00 6.758519E-01 7434.4
  2   1 47.72 3.552627E-03 8.809144E-03 5.953676E-03 65.5
  3   1 62.53 9.562519E-03 2.371136E-02 1.602537E-02 176.3
  4   1 75.75 1.441923E-02 3.575413E-02 2.416450E-02 265.8
  5   1 87.90 2.603798E-02 6.456415E-02 4.363580E-02 480.0
  6   1 99.26 4.212814E-02 1.044615E-01 7.060052E-02 776.6
  3   2 39.39 9.296248E-04 2.305111E-03 1.557914E-03 17.1
  5   2 55.37 2.123706E-03 5.265972E-03 3.559017E-03 39.1
  7   2 69.29 6.166051E-03 1.528943E-02 1.033339E-02 113.7
  9   2 81.93 1.639550E-02 4.065452E-02 2.747644E-02 302.2
 11   2 93.66 2.432589E-02 6.031882E-02 4.076659E-02 448.4
  4   3 36.42 9.391941E-04 2.328839E-03 1.573950E-03 17.3
  5   3 42.26 1.060490E-03 2.629606E-03 1.777224E-03 19.5
  7   3 52.88 2.622828E-03 6.503602E-03 4.395472E-03 48.4
  8   3 57.81 2.690582E-03 6.671605E-03 4.509017E-03 49.6
 10   3 67.08 5.094550E-03 1.263252E-02 8.537711E-03 93.9
 11   3 71.48 7.375127E-03 1.828747E-02 1.235962E-02 136.0
 13   3 79.90 1.112173E-02 2.757759E-02 1.863836E-02 205.0
 14   3 83.94 1.194992E-02 2.963119E-02 2.002630E-02 220.3
 16   3 91.76 1.436508E-02 3.561986E-02 2.407375E-02 264.8
 17   3 95.54 1.617615E-02 4.011062E-02 2.710884E-02 298.2
  5   4 34.88 1.059384E-04 2.626864E-04 1.775371E-04 2.0
  7   4 43.65 7.303333E-04 1.810945E-03 1.223930E-03 13.5
  9   4 51.62 1.361031E-03 3.374832E-03 2.280887E-03 25.1
 11   4 59.00 9.940264E-04 2.464802E-03 1.665841E-03 18.3
 13   4 65.95 4.497777E-03 1.115275E-02 7.537608E-03 82.9
 15   4 72.56 6.238966E-03 1.547023E-02 1.045558E-02 115.0
 17   4 78.87 6.434341E-03 1.595468E-02 1.078300E-02 118.6
 19   4 84.94 8.538309E-03 2.117171E-02 1.430894E-02 157.4
 21   4 90.80 1.065538E-02 2.642123E-02 1.785684E-02 196.4
 23   4 96.48 1.032608E-02 2.560468E-02 1.730497E-02 190.4
  7   5 37.62 1.669945E-04 4.140818E-04 2.798580E-04 3.1
  8   5 41.12 7.254856E-04 1.798924E-03 1.215806E-03 13.4
  9   5 44.48 3.646177E-04 9.041112E-04 6.110453E-04 6.7
 11   5 50.85 9.738991E-04 2.414894E-03 1.632111E-03 18.0
 12   5 53.88 9.605650E-04 2.381830E-03 1.609765E-03 17.7
 13   5 56.84 9.512033E-04 2.358617E-03 1.594076E-03 17.5
 14   5 59.72 1.216679E-03 3.016894E-03 2.038974E-03 22.4
 16   5 65.28 3.918931E-03 9.717437E-03 6.567548E-03 72.2
 17   5 67.97 4.398447E-03 1.090645E-02 7.371145E-03 81.1
 18   5 70.61 4.962826E-03 1.230589E-02 8.316962E-03 91.5
 19   5 73.20 3.342519E-03 8.288158E-03 5.601567E-03 61.6
 21   5 78.25 4.943578E-03 1.225817E-02 8.284704E-03 91.1
 22   5 80.72 5.652767E-03 1.401668E-02 9.473200E-03 104.2
 23   5 83.14 3.343668E-03 8.291007E-03 5.603493E-03 61.6
 24   5 85.54 5.707310E-03 1.415193E-02 9.564606E-03 105.2
 26   5 90.22 7.774131E-03 1.927684E-02 1.302829E-02 143.3
 27   5 92.52 5.975118E-03 1.481599E-02 1.001341E-02 110.1
 28   5 94.79 5.531103E-03 1.371500E-02 9.269310E-03 102.0
 29   5 97.04 6.423222E-03 1.592711E-02 1.076437E-02 118.4
 11   6 45.03 2.132364E-04 5.287439E-04 3.573526E-04 3.9
 13   6 50.33 4.979544E-04 1.234735E-03 8.344978E-04 9.2
 17   6 60.19 8.266311E-04 2.049726E-03 1.385311E-03 15.2
 19   6 64.82 2.785543E-03 6.907072E-03 4.668158E-03 51.3
 23   6 73.63 1.917863E-03 4.755560E-03 3.214054E-03 35.4
 25   6 77.84 2.404909E-03 5.963247E-03 4.030272E-03 44.3
 29   6 85.93 1.663656E-03 4.125224E-03 2.788040E-03 30.7
 31   6 89.84 3.408256E-03 8.451160E-03 5.711733E-03 62.8
 35   6 97.41 2.269841E-03 5.628330E-03 3.803918E-03 41.8
  9   7 35.54 3.428124E-05 8.500423E-05 5.745027E-05 0.6
 10   7 38.13 5.500868E-04 1.364003E-03 9.218640E-04 10.1
 11   7 40.63 3.713139E-04 9.207152E-04 6.222671E-04 6.8
 12   7 43.06 3.009050E-04 7.461283E-04 5.042722E-04 5.5
 13   7 45.42 2.105224E-04 5.220144E-04 3.528044E-04 3.9
 15   7 49.96 4.306707E-04 1.067897E-03 7.217404E-04 7.9
 16   7 52.16 2.471194E-04 6.127606E-04 4.141354E-04 4.6
 17   7 54.31 4.457898E-04 1.105387E-03 7.470776E-04 8.2
 18   7 56.42 3.090902E-04 7.664243E-04 5.179894E-04 5.7
 19   7 58.49 2.967246E-04 7.357625E-04 4.972665E-04 5.5
 20   7 60.53 9.531421E-04 2.363425E-03 1.597325E-03 17.6
 22   7 64.50 1.783055E-03 4.421288E-03 2.988136E-03 32.9
 23   7 66.44 2.019359E-03 5.007231E-03 3.384147E-03 37.2
 24   7 68.35 1.481582E-03 3.673751E-03 2.482912E-03 27.3
 25   7 70.23 1.899377E-03 4.709721E-03 3.183074E-03 35.0
 26   7 72.10 2.849423E-03 7.065469E-03 4.775211E-03 52.5
 27   7 73.93 1.553166E-03 3.851252E-03 2.602876E-03 28.6
 29   7 77.54 1.557427E-03 3.861818E-03 2.610017E-03 28.7
 30   7 79.31 2.557702E-03 6.342114E-03 4.286330E-03 47.1
 31   7 81.06 1.801571E-03 4.467201E-03 3.019167E-03 33.2
 32   7 82.80 1.133016E-03 2.809442E-03 1.898767E-03 20.9
 33   7 84.51 2.026393E-03 5.024673E-03 3.395935E-03 37.4
 34   7 86.21 5.650668E-04 1.401148E-03 9.469683E-04 10.4
 36   7 89.56 1.530604E-03 3.795307E-03 2.565066E-03 28.2
 37   7 91.21 2.430114E-03 6.025746E-03 4.072512E-03 44.8
 38   7 92.85 1.693935E-03 4.200304E-03 2.838784E-03 31.2
 39   7 94.47 2.288227E-03 5.673921E-03 3.834730E-03 42.2
 11   8 37.17 8.016150E-05 1.987696E-04 1.343388E-04 1.5
 13   8 41.55 2.179538E-04 5.404412E-04 3.652582E-04 4.0
 15   8 45.71 6.762165E-05 1.676756E-04 1.133239E-04 1.2
 17   8 49.69 1.907281E-04 4.729321E-04 3.196320E-04 3.5
 19   8 53.51 3.521721E-04 8.732508E-04 5.901882E-04 6.5
 21   8 57.20 2.906217E-04 7.206296E-04 4.870389E-04 5.4
 23   8 60.78 3.217932E-04 7.979230E-04 5.392778E-04 5.9
 25   8 64.25 4.784667E-04 1.186413E-03 8.018394E-04 8.8
 27   8 67.64 1.218520E-03 3.021459E-03 2.042059E-03 22.5
 29   8 70.94 1.255405E-03 3.112920E-03 2.103873E-03 23.1
 31   8 74.16 7.117391E-04 1.764838E-03 1.192769E-03 13.1
 33   8 77.32 7.862243E-04 1.949533E-03 1.317595E-03 14.5
 35   8 80.41 1.086700E-03 2.694596E-03 1.821148E-03 20.0
 37   8 83.44 9.040666E-04 2.241736E-03 1.515082E-03 16.7
 39   8 86.42 8.469917E-04 2.100213E-03 1.419433E-03 15.6
 11   9 34.36 5.638295E-05 1.398080E-04 9.448947E-05 1.0
 13   9 38.41 9.791342E-05 2.427875E-04 1.640884E-04 1.8
 14   9 40.36 3.370101E-05 8.356550E-05 5.647790E-05 0.6
 16   9 44.11 2.082787E-05 5.164507E-05 3.490442E-05 0.4
 17   9 45.93 1.691989E-04 4.195479E-04 2.835523E-04 3.1
 19   9 49.47 1.137777E-04 2.821248E-04 1.906746E-04 2.1
 20   9 51.19 1.444228E-04 3.581127E-04 2.420311E-04 2.7
 22   9 54.55 2.284828E-04 5.665490E-04 3.829033E-04 4.2
 23   9 56.19 2.672796E-05 6.627503E-05 4.479211E-05 0.5
 25   9 59.40 2.098358E-04 5.203118E-04 3.516537E-04 3.9
 26   9 60.97 1.125979E-04 2.791993E-04 1.886974E-04 2.1
 28   9 64.06 2.767346E-04 6.861951E-04 4.637663E-04 5.1
 29   9 65.58 6.005941E-04 1.489242E-03 1.006507E-03 11.1
 31   9 68.56 4.635613E-04 1.149453E-03 7.768601E-04 8.5
 32   9 70.03 3.684520E-04 9.136188E-04 6.174710E-04 6.8
 34   9 72.91 5.741619E-04 1.423700E-03 9.622103E-04 10.6
 35   9 74.34 4.733284E-04 1.173672E-03 7.932283E-04 8.7
 37   9 77.14 3.103940E-04 7.696573E-04 5.201743E-04 5.7
 38   9 78.53 6.858546E-04 1.700655E-03 1.149391E-03 12.6
 13  10 35.81 2.876775E-05 7.133292E-05 4.821049E-05 0.5
 17  10 42.82 5.451769E-05 1.351828E-04 9.136358E-05 1.0
 19  10 46.11 8.980314E-05 2.226771E-04 1.504968E-04 1.7
 21  10 49.29 1.181938E-04 2.930750E-04 1.980753E-04 2.2
 23  10 52.38 7.326545E-05 1.816700E-04 1.227820E-04 1.4
 27  10 58.29 3.863586E-05 9.580202E-05 6.474798E-05 0.7
 29  10 61.13 4.245231E-05 1.052654E-04 7.114379E-05 0.8
 31  10 63.91 1.873536E-04 4.645645E-04 3.139768E-04 3.5
 33  10 66.63 1.671211E-04 4.143959E-04 2.800702E-04 3.1
 37  10 71.91 2.606336E-04 6.462708E-04 4.367834E-04 4.8
 39  10 74.48 3.696497E-04 9.165887E-04 6.194782E-04 6.8
 14  11 35.30 2.194725E-05 5.442070E-05 3.678033E-05 0.4
 15  11 36.96 1.482152E-05 3.675164E-05 2.483867E-05 0.3
 16  11 38.59 3.232297E-05 8.014850E-05 5.416852E-05 0.6
 17  11 40.18 4.516417E-05 1.119897E-04 7.568846E-05 0.8
 18  11 41.74 4.250821E-05 1.054040E-04 7.123747E-05 0.8
 19  11 43.27 3.696283E-05 9.165356E-05 6.194423E-05 0.7
 20  11 44.78 2.985033E-05 7.401729E-05 5.002473E-05 0.6
 21  11 46.26 9.605594E-06 2.381817E-05 1.609755E-05 0.2
 23  11 49.15 7.408960E-05 1.837136E-04 1.241632E-04 1.4
 24  11 50.57 3.399277E-05 8.428896E-05 5.696685E-05 0.6
 25  11 51.96 8.826014E-05 2.188511E-04 1.479109E-04 1.6
 26  11 53.34 3.770986E-05 9.350590E-05 6.319614E-05 0.7
 27  11 54.70 9.725469E-05 2.411541E-04 1.629845E-04 1.8
 28  11 56.04 2.591174E-06 6.425112E-06 4.342424E-06 0.0
 29  11 57.37 3.065359E-05 7.600908E-05 5.137088E-05 0.6
 30  11 58.68 6.154039E-06 1.525964E-05 1.031326E-05 0.1
 31  11 59.97 3.581926E-05 8.881793E-05 6.002777E-05 0.7
 32  11 61.26 8.328149E-05 2.065059E-04 1.395674E-04 1.5
 34  11 63.78 1.418742E-04 3.517933E-04 2.377602E-04 2.6
 35  11 65.03 2.153541E-04 5.339950E-04 3.609015E-04 4.0
 36  11 66.26 3.228793E-04 8.006160E-04 5.410978E-04 6.0
 37  11 67.48 2.349917E-04 5.826888E-04 3.938114E-04 4.3
 38  11 68.69 1.704143E-04 4.225617E-04 2.855891E-04 3.1
 39  11 69.89 1.136359E-04 2.817733E-04 1.904370E-04 2.1
 17  12 37.92 2.875349E-05 7.129755E-05 4.818658E-05 0.5
 19  12 40.84 3.368527E-06 8.352646E-06 5.645152E-06 0.1
 25  12 49.03 4.376493E-05 1.085201E-04 7.334355E-05 0.8
 29  12 54.13 4.161426E-05 1.031873E-04 6.973933E-05 0.8
 31  12 56.59 2.119581E-05 5.255742E-05 3.552103E-05 0.4
 35  12 61.36 4.236319E-05 1.050444E-04 7.099443E-05 0.8
 37  12 63.68 6.147561E-05 1.524358E-04 1.030240E-04 1.1
 17  13 35.95 3.846598E-05 9.538079E-05 6.446329E-05 0.7
 18  13 37.34 2.155857E-05 5.345693E-05 3.612897E-05 0.4
 19  13 38.71 1.101249E-05 2.730673E-05 1.845530E-05 0.2
 21  13 41.38 1.868573E-05 4.633340E-05 3.131452E-05 0.3
 23  13 43.97 2.824380E-06 7.003372E-06 4.733243E-06 0.1
 24  13 45.24 5.972657E-06 1.480988E-05 1.000929E-05 0.1
 25  13 46.49 1.191940E-05 2.955552E-05 1.997515E-05 0.2
 27  13 48.93 1.373322E-05 3.405309E-05 2.301485E-05 0.3
 28  13 50.13 2.489428E-05 6.172820E-05 4.171912E-05 0.5
 30  13 52.49 1.222360E-05 3.030980E-05 2.048494E-05 0.2
 31  13 53.65 4.379085E-06 1.085844E-05 7.338697E-06 0.1
 32  13 54.80 3.523997E-06 8.738153E-06 5.905697E-06 0.1
 33  13 55.94 2.630042E-06 6.521489E-06 4.407561E-06 0.0
 34  13 57.06 6.542715E-06 1.622341E-05 1.096462E-05 0.1
 38  13 61.45 3.049492E-05 7.561564E-05 5.110498E-05 0.6
 17  14 34.21 5.485516E-06 1.360196E-05 9.192912E-06 0.1
 19  14 36.85 3.174188E-06 7.870762E-06 5.319470E-06 0.1
 23  14 41.85 5.519201E-06 1.368549E-05 9.249364E-06 0.1
 27  14 46.57 6.024480E-06 1.493839E-05 1.009614E-05 0.1
 29  14 48.85 1.466605E-05 3.636613E-05 2.457812E-05 0.3
 26  15 43.38 6.218818E-06 1.542027E-05 1.042182E-05 0.1
 29  15 46.65 7.825346E-06 1.940384E-05 1.311412E-05 0.1
 31  15 48.77 5.791274E-06 1.436013E-05 9.705318E-06 0.1
 37  15 54.88 7.579185E-06 1.879345E-05 1.270159E-05 0.1
 21  16 36.03 5.726495E-06 1.419950E-05 9.596758E-06 0.1
 31  16 46.72 3.102931E-05 7.694072E-05 5.200053E-05 0.6
 33  16 48.71 7.164597E-06 1.776544E-05 1.200680E-05 0.1
 24  17 37.83 3.135321E-06 7.774386E-06 5.254333E-06 0.1
 27  17 40.92 5.156437E-06 1.278597E-05 8.641424E-06 0.1
 28  17 41.92 3.290791E-06 8.159892E-06 5.514879E-06 0.1
 33  17 46.78 2.864543E-05 7.102962E-05 4.800550E-05 0.5
 35  18 46.83 2.362082E-06 5.857051E-06 3.958499E-06 0.0

